An Emerging Coherent Picture of Red Supergiant Supernova Explosions

Three lines of evidence indicate that in the most common type of core collapse supernovae, the energy deposited in the ejecta by the exploding core is approximately proportional to the progenitor mass cubed. This results stems from an observed uniformity of light curve plateau duration, a correlation between mass and ejecta velocity, and the known correlation between luminosity and velocity. This result ties in analytical and numerical models together with observations, providing us with clues as to the mechanism via which the explosion of the core deposits a small fraction of its energy into the hurled envelope.

==> todo.txt <==
Todo/replies:

Intro
- Check what gamma is (in the L relation) for papers other than Popov. and fix accordingly

Section 2 - all fixed. 

Table 1 - fixed

Section 3 - 

check what I meant by bootstrap

fix what i used for the different methods - with or without limits. 




Rebuttals:
- There is a paucity on both sides of the correlation. No low-mass high-velocity/luminosity objects, and no high-mass low-velocity/luminosity. This is more than has been said before about the existence of a family of low luminosity - low mass objects. 

- Furthermore, the interpretation here is novel as well, namely the M-E relation. 

- a binomial distribution on the Mass-velocity plane would be most simply defined with two 2D Gaussians (or other function), hence would require at least 8 parameters to be fully described - 2 X (M,v) centers and 2 standard deviations in each coordinate. A linear (or even a power-law) relation requires only 2 (3) parameters. Statistically speaking, it is a 'simpler' solution, and by Occam's Razor - superior, providing that it gives a similar goodness of fit. Of course it should work better than a single function, but I think there's no argument that a single population cannot create we see in Figure 1. 
Now clearly, the data are too weak to statistically differentiate between the two options, and what remains is physical interpretation and scientific judgement. While having endless respect for the referees experience and knowledge in the field (which are indeed well reflected in the numerous citations to his group's work), this is my paper, and my interpretation. 
A good historical reference that comes to mind is the "A+B" model for Type Ia progenitors, again a 2 population scenario that has vanished, and probably rightly so. 









